Precision Lattice Computations in the Heavy Quark Sector

The phenomenology of the pseudo scalar mesons D_s and B_s and of the vector mesons D_s* and B_s* was investigated in simulations of quenched lattice QCD. The work is particularly focused on the continuum limit and the minimisation of all systematic errors within the quenched approximation. The decay constants F_Ds and F_Ds* and the difference in the masses between the D_s and the D_s* were determined from the direct computer simulation of lattice QCD in large physical volume (L ~ 1.5 fm). As an aside, the renormalisation group invariant charm quark mass M_c could be obtained from the simulation results. For the B_s- and the B_s*-meson, an interpolation in the meson mass to its physical point was carried out for the decay constant and the mass splitting in the continuum limit. The functional form of the interpolation to the static limit was guided by the prediction of the Heavy Quark Effective Theory (HQET). A set of conversion functions between HQET and QCD were derived and evaluated numerically with input from perturbation theory.

==> tables/Delta.txt <==
$\beta_1$&1.37(5)&-&1.4(1)&1.3(2)\\
$\beta_2$&1.31(3)&1.6(1)&1.26(7)&1.3(1)\\
$\beta_3$&1.44(4)&1.33(9)&1.4(1)&1.28(10)\\
$\beta_4$&1.49(4)&1.44(9)&1.5(1)&1.4(1)\\
$\beta_5$&1.55(5)&1.9(1)&1.4(2)&1.3(1)\\


==> tables/PSmass1.txt <==
3.7682

==> tables/PSmass2.txt <==
4.3266

==> tables/PSmass3.txt <==
4.987

==> tables/PSmass4.txt <==
5.6528

==> tables/PSmass5.txt <==
6.2112

==> tables/Vmass1.txt <==
4.21

==> tables/Vmass2.txt <==
4.66

==> tables/Vmass3.txt <==
5.29

==> tables/Vmass4.txt <==
5.92

==> tables/Vmass5.txt <==
6.28

==> tables/Vmass6.txt <==
6.82

==> tables/afds.txt <==
$\beta_1$&0.114(2)&0.237(5)&0.095(3)&-0.082831 \\ 
$\beta_2$&0.098(2)&0.170(3)&0.089(2)&-0.050365 \\ 
$\beta_3$&0.086(2)&0.127(3)&0.081(2)&-0.037057 \\ 
$\beta_4$&0.063(1)&0.066(1)&0.061(1)&-0.023466 \\ 
$\beta_5$&0.0392(9)&0.0271(7)&0.0388(9)&-0.016625 \\ 


==> tables/afdsstar.txt <==
$\beta_1$&0.132(7)&0.066(2)&0.092(7)&-0.32792  \\ 
$\beta_2$&0.106(5)&0.0440(9)&0.088(4)&-0.22737 \\ 
$\beta_3$&0.103(8)&0.032(1)&0.091(7)&-0.17443  \\ 
$\beta_4$&0.074(4)&0.0163(5)&0.074(4)&-0.11095 \\ 
$\beta_5$&0.042(3)&0.0069(2)&0.042(3)&-0.075122 \\ 


==> tables/clPS1.txt <==
1.11(2)

==> tables/clPS2.txt <==
1.17(3)

==> tables/clPS3.txt <==
1.23(3)

==> tables/clPS4.txt <==
1.26(5)

==> tables/clPS5.txt <==
1.30(5)

==> tables/clV1.txt <==
1.61(10)

==> tables/clV2.txt <==
1.59(9)

==> tables/clV3.txt <==
1.4(1)

==> tables/clV4.txt <==
1.4(1)

==> tables/clV5.txt <==
1.4(1)

==> tables/clV6.txt <==
1.4(1)

==> tables/msavcoeffslin16.txt <==
1.32(11)

==> tables/msavcoeffslin36.txt <==
1.43(13)

==> tables/msavcoeffsquad16.txt <==
2.31(56)&-5.2(28)

==> tables/msavcoeffsquad36.txt <==
2.0(13)&-3.5(75)

==> tables/r0mVcontphys.txt <==
2.1040(92)

==> tables/r0mVsq_r0mPSsqcont.txt <==
0.915(67)

==> tables/r0mVsq_r0mPSsqcontSA.txt <==
121.2(69)

==> tables/r0mVsq_r0mPSsqcontphys.txt <==
143(10)

==> tables/r0mVsq_r0mPSsqcontphysSA.txt <==
15

==> tables/r0mVsq_r0mPSsqtable.txt <==
&$\beta_1$&3.18(13)&3.05(15)&2.80(18)&2.52(23)&2.32(28)&NaN(NaN) \\ 
&$\beta_2$&3.116(89)&3.010(94)&2.89(10)&2.80(12)&2.70(15)&3(0)   \\ 
&$\beta_3$&3.33(13)&3.27(14)&3.20(17)&3.14(19)&3.13(22)&3(0)     \\ 
&$\beta_4$&3.48(16)&3.38(17)&3.28(19)&3.21(21)&3.12(24)&3(0)     \\ 
&$\beta_5$&3.14(14)&3.08(16)&3.01(18)&2.97(18)&2.93(19)&3(0)     \\ 

